Dwarf AGNs from Variability for the Origins of Seeds (DAVOS): Optical Variability of Broad-line Dwarf AGNs from the Zwicky Transient Facility

We study the optical variability of a sample of candidate low-mass (dwarf ang Seyfert) active galactic nuclei (AGNs) using Zwicky Transient Facility g-band light curves. Our sample is compiled from broad-line AGNs in dwarf galaxies reported in the literature with single-epoch virial black hole (BH) masses in the range $M_{\rm{BH}} \sim 10^{4}$--$10^{8}\ M_{\odot}$. We measure the characteristic ``damping'' timescale of the optical variability $\tau_{\rm{DRW}}$, beyond which the power spectral density flattens, of a final sample of 79 candidate low-mass AGNs with high-quality light curves. Our results provide further confirmation of the $M_{\rm{BH}} - \tau_{\rm{DRW}}$ relation from Burke et al. 2022 within $1\sigma$ agreement, adding 78 new low-mass AGNs to the relation. The agreement suggests that the virial BH mass estimates for these AGNs are generally reasonable. We expect that the optical light curve of an accreting intermediate-mass black hole (IMBH) to vary with a rest-frame damping timescale of $\sim$ tens of hours, which could enable detection and direct mass estimation of accreting IMBHs in wide-field time-domain imaging surveys with sufficient cadence like with the Vera C. Rubin Observatory.

==> data_t1_new.csv <==
Object Designation,Used Name,RA,DEC.,z,log_M_BH,log_L_5100,band,M_BH Method,LC Ref.,log_L_5100 Ref.,M_BH Ref.,baseline,cadence,log_tau_DRW_rest,SNR,ACF,valid
NGC 4395,NGC 4395,186.4536,33.5469,0.0011,3.96 ± 0.07,39.76 ± 0.03,TESS,RM,46,92,44,27,0.02,0.3 ± 0.4,1.61,TRUE,TRUE
MACHO J045614.18-673910.8,48.2620.2719,74.0591,-67.653,0.26,7.79 ± 0.48,44.01 ± 0.00,V,SE,36,12,12,2619,7.25,2.3 ± 0.5,1.97,TRUE,TRUE
Mrk 279,Mrk 279,208.2643,69.3082,0.03,7.54 ± 0.11,43.88 ± 0.00,R,RM,64,12,12,527,4.25,1.6 ± 0.8,1.21,TRUE,TRUE
NGC 5548,NGC 5548,214.4981,25.1368,0.017,7.82 ± 0.01,43.51 ± 0.00,R,RM,64,12,12,4756,3.11,2.4 ± 0.2,3.75,TRUE,TRUE
NGC 3783,NGC 3783,174.7571,-37.7386,0.009,7.47 ± 0.07,43.26 ± 0.00,R,RM,64,12,12,226,3.22,1.3 ± 0.4,1.43,TRUE,TRUE
DES J021822.51-043036.0,DES J0218-0430,34.5938,-4.51,0.823,6.60 ± 0.14,43.52 ± 0.00,g,SE,42,42,42,2208,15.88,1.9 ± 0.3,1.45,TRUE,TRUE
SDSS J024712.91-011106.4,2551748,41.8038,-1.1851,0.4863,8.18 ± 0.30,44.12 ± 0.01,g,SE,37,25,25,5543,32.8,2.5 ± 0.8,1.76,TRUE,TRUE
SDSS J024422.20-011247.2,2570941,41.0925,-1.2131,1.6494,8.48 ± 0.55,45.21 ± 0.01,g,SE,37,25,25,7372,33.06,2.2 ± 0.3,3.12,TRUE,TRUE
SDSS J024212.65-010339.6,2531595,40.5527,-1.061,1.4368,8.57 ± 0.14,44.76 ± 0.03,g,SE,37,25,25,7458,34.05,2.4 ± 0.4,2.88,TRUE,TRUE
SDSS J024259.02-001038.3,2562971,40.7459,-0.1773,0.7327,7.91 ± 0.13,44.47 ± 0.05,g,SE,37,25,25,7464,37.32,2.5 ± 0.4,1.87,TRUE,TRUE
SDSS J025254.00+005832.2,2568243,43.225,0.9756,1.2979,8.47 ± 0.09,44.81 ± 0.01,g,SE,37,25,25,7406,65.54,2.4 ± 0.6,3.46,TRUE,TRUE
SDSS J024426.88-003028.4,2601455,41.112,-0.5079,2.0831,9.19 ± 0.13,45.40 ± 0.04,g,SE,37,25,25,6616,38.92,2.0 ± 0.3,1.3,TRUE,TRUE
SDSS J025007.03+002525.3,2590102,42.5293,0.4237,0.1978,7.96 ± 0.06,44.20 ± 0.00,g,SE,37,25,25,7464,27.24,2.2 ± 0.2,3.68,TRUE,TRUE
SDSS J025401.56+000317.3,2479049,43.5065,0.0548,1.8317,8.91 ± 0.28,45.24 ± 0.02,g,SE,37,25,25,7458,35.18,2.0 ± 0.2,1.22,TRUE,TRUE
SDSS J024959.78-000104.1,7910366,42.4991,-0.0178,1.5088,8.66 ± 0.12,45.09 ± 0.01,g,SE,37,25,25,7464,31.9,2.3 ± 0.4,2.35,TRUE,TRUE
SDSS J024935.47+004144.5,2590128,42.3978,0.6957,1.9586,8.74 ± 0.28,45.02 ± 0.06,g,SE,37,25,25,7439,35.94,2.2 ± 0.3,2.45,TRUE,TRUE
SDSS J024544.78-004415.4,2585077,41.4366,-0.7376,1.225,8.69 ± 0.53,45.17 ± 0.00,g,SE,37,25,25,7372,38.8,2.4 ± 0.4,2.56,TRUE,TRUE
SDSS J024547.59-000814.3,2585096,41.4483,-0.1373,1.6026,8.89 ± 0.15,45.08 ± 0.02,g,SE,37,25,25,7464,30.59,2.4 ± 0.6,2.65,TRUE,TRUE
SDSS J024746.99-011334.3,2485925,41.9458,-1.2262,1.3853,8.76 ± 0.14,44.89 ± 0.01,g,SE,37,25,25,7372,37.23,2.4 ± 0.4,4.98,TRUE,TRUE
SDSS J024204.58-003835.9,2498197,40.5191,-0.6433,2.2888,8.78 ± 0.07,45.56 ± 0.02,g,SE,37,25,25,7372,38.0,2.1 ± 0.3,1.81,TRUE,TRUE
SDSS J024315.62-002032.3,2534406,40.8151,-0.3423,0.8059,8.56 ± 0.08,44.56 ± 0.10,g,SE,37,25,25,7458,29.25,2.3 ± 0.2,2.61,TRUE,TRUE
SDSS J025221.84-003358.7,2593261,43.091,-0.5663,2.0156,8.41 ± 0.19,45.18 ± 0.03,g,SE,37,25,25,7464,29.5,2.3 ± 0.5,2.0,TRUE,TRUE
SDSS J025030.77-000801.7,2616632,42.6282,-0.1338,1.4602,9.23 ± 0.04,45.76 ± 0.00,g,SE,37,25,25,7464,40.34,2.4 ± 0.4,2.21,TRUE,TRUE
SDSS J025131.66+003251.7,2580699,42.8819,0.5477,2.9191,8.74 ± 0.21,45.30 ± 0.03,g,SE,37,25,25,7433,33.63,2.2 ± 0.5,1.87,TRUE,TRUE
SDSS J024511.93-011317.4,2567584,41.2997,-1.2215,2.4622,8.75 ± 0.18,45.43 ± 0.05,g,SE,37,25,25,7458,61.63,2.3 ± 0.8,1.59,TRUE,TRUE
SDSS J025217.47-005249.4,2507583,43.0728,-0.8804,0.9113,8.58 ± 0.12,44.69 ± 0.01,g,SE,37,25,25,6721,32.31,2.5 ± 0.6,2.1,TRUE,TRUE
SDSS J024442.77-004223.0,2598355,41.1782,-0.7064,0.6279,8.19 ± 0.18,44.52 ± 0.01,g,SE,37,25,25,7372,31.91,2.6 ± 0.6,3.36,TRUE,TRUE
SDSS J024826.69-004144.5,2615997,42.1112,-0.6957,3.0023,9.83 ± 0.20,45.75 ± 0.02,g,SE,37,25,25,7372,32.05,2.2 ± 0.6,1.75,TRUE,TRUE
SDSS J025311.71-004241.8,2509117,43.2988,-0.7116,1.5378,8.37 ± 0.34,45.11 ± 0.01,g,SE,37,25,25,7376,32.21,2.4 ± 0.5,2.15,TRUE,TRUE
SDSS J025005.69-004054.8,2549476,42.5237,-0.6819,1.317,8.53 ± 0.13,44.84 ± 0.01,g,SE,37,25,25,6649,32.12,2.3 ± 0.5,2.85,TRUE,TRUE
SDSS J024823.52+003552.8,2579128,42.098,0.598,1.0149,8.29 ± 0.21,44.87 ± 0.01,g,SE,37,25,25,7458,32.15,2.2 ± 0.2,3.17,TRUE,TRUE
SDSS J024512.12-011314.2,2593550,41.3005,-1.2206,2.46,8.37 ± 1.43,45.53 ± 0.03,g,SE,37,25,25,7458,64.29,2.2 ± 0.4,1.38,TRUE,TRUE
SDSS J025312.94-003729.6,2564901,43.3039,-0.6249,0.9821,8.45 ± 0.12,44.40 ± 0.01,g,SE,37,25,25,7458,30.32,2.5 ± 0.7,2.6,TRUE,TRUE
SDSS J024257.22-004549.3,2605412,40.7384,-0.7637,1.7737,8.56 ± 0.36,44.88 ± 0.05,g,SE,37,25,25,7372,31.24,2.4 ± 0.7,3.1,TRUE,TRUE
SDSS J024703.24-010032.0,2608769,41.7635,-1.0089,2.5314,8.35 ± 0.14,45.46 ± 0.03,g,SE,37,25,25,7464,31.9,2.2 ± 0.5,1.69,TRUE,TRUE
SDSS J024531.54-002612.1,2555319,41.3814,-0.4367,2.0858,8.30 ± 0.32,45.32 ± 0.03,g,SE,37,25,25,7464,29.38,2.3 ± 0.7,1.55,TRUE,TRUE
SDSS J024954.38+003654.4,2490551,42.4766,0.6151,1.7215,8.93 ± 0.11,45.25 ± 0.01,g,SE,37,25,25,7458,33.59,2.4 ± 0.7,3.16,TRUE,TRUE
SDSS J025221.55+002832.5,2491276,43.0898,0.4757,1.2508,8.73 ± 0.14,45.09 ± 0.02,g,SE,37,25,25,6720,27.32,2.4 ± 0.5,2.0,TRUE,TRUE
SDSS J024455.18-002501.6,2521752,41.2299,-0.4171,1.2998,9.24 ± 0.19,45.20 ± 0.01,g,SE,37,25,25,6721,21.4,2.5 ± 0.5,2.81,TRUE,TRUE
SDSS J025329.35+002753.6,2495465,43.3723,0.4649,0.9552,8.81 ± 0.13,44.72 ± 0.01,g,SE,37,25,25,7433,31.23,2.5 ± 0.4,1.79,TRUE,TRUE
SDSS J025151.53-000407.3,2500072,42.9647,-0.0687,2.0876,8.68 ± 0.77,45.16 ± 0.04,g,SE,37,25,25,7432,32.74,2.3 ± 0.5,2.17,TRUE,TRUE
SDSS J025050.64+004503.2,2577933,42.711,0.7509,2.0529,8.34 ± 0.77,45.48 ± 0.03,g,SE,37,25,25,7464,29.04,2.3 ± 0.5,1.56,TRUE,TRUE
SDSS J024920.98+004206.5,2559705,42.3374,0.7018,1.5221,8.55 ± 0.13,44.88 ± 0.01,g,SE,37,25,25,7464,34.08,2.2 ± 0.3,3.22,TRUE,TRUE
SDSS J024651.86-010732.5,2613947,41.7161,-1.1257,0.6218,8.14 ± 0.10,44.43 ± 0.02,g,SE,37,25,25,7458,61.13,2.1 ± 0.2,2.16,TRUE,TRUE
SDSS J024347.38-010611.9,2607635,40.9474,-1.1033,3.9277,10.08 ± 0.27,45.67 ± 0.04,g,SE,37,25,25,7372,38.6,2.0 ± 0.5,1.54,TRUE,TRUE
SDSS J025224.98+001308.0,2597127,43.1041,0.2189,1.295,7.83 ± 0.30,44.80 ± 0.01,g,SE,37,25,25,7393,33.6,2.5 ± 0.7,3.91,TRUE,TRUE
SDSS J024357.91-011330.7,2481079,40.9913,-1.2252,0.9037,8.45 ± 0.21,44.56 ± 0.01,g,SE,37,25,25,7458,32.28,2.1 ± 0.2,2.94,TRUE,TRUE
SDSS J024929.18-002104.3,2549421,42.3716,-0.3512,1.4302,9.06 ± 0.11,45.61 ± 0.00,g,SE,37,25,25,7433,40.84,2.4 ± 0.5,1.23,TRUE,TRUE
SDSS J025333.55+001634.3,2567252,43.3898,0.2762,1.4643,8.53 ± 0.35,44.81 ± 0.01,g,SE,37,25,25,7464,31.63,2.4 ± 0.3,2.25,TRUE,TRUE
SDSS J024646.75-001220.5,2527604,41.6948,-0.2057,0.5636,8.31 ± 0.07,44.42 ± 0.05,g,SE,37,25,25,7458,33.9,2.4 ± 0.3,3.4,TRUE,TRUE
SDSS J024028.10-005606.0,2591352,40.1171,-0.935,1.0303,8.17 ± 0.41,44.70 ± 0.01,g,SE,37,25,25,7465,37.51,2.1 ± 0.2,2.4,TRUE,TRUE
SDSS J024840.99-001228.8,2556507,42.1708,-0.208,1.1992,8.91 ± 0.09,45.48 ± 0.00,g,SE,37,25,25,7458,23.6,2.5 ± 0.5,3.88,TRUE,TRUE
KIC 006932990,Zw 229-015,286.3581,42.461,0.0273,7.00 ± 0.13,42.85 ± 0.00,V,RM,52,52,52,436,1.7,1.5 ± 0.6,4.12,TRUE,TRUE
NGC 4051,NGC 4051,180.79,44.5313,0.0023,5.67 ± 0.47,41.96 ± 0.19,V,RM,56,56,56,219,0.82,1.1 ± 0.3,1.23,TRUE,TRUE
PG J213227.82+100819.3,PG 2130+099,323.1159,10.1387,0.063,6.99 ± 0.10,44.40 ± 0.00,V,RM,55,55,55,573,5.21,1.5 ± 0.4,9.61,TRUE,TRUE
PG J135315.84+634545.7,PG 1351+640,208.316,63.7627,0.087,7.66 ± 0.35,44.74 ± 0.04,B,RM,58,58,58,2640,40.01,2.3 ± 0.3,3.12,TRUE,TRUE
Mrk 142,Mrk 142,156.3803,51.6764,0.045,6.34 ± 0.23,43.31 ± 0.00,g,RM,59,59,59,231,0.64,1.2 ± 0.4,3.37,TRUE,TRUE
NGC 3227,NGC 3227,155.8774,19.8651,0.0038,6.66 ± 0.24,42.48 ± 0.00,V,RM,61,61,61,192,1.35,1.2 ± 0.4,1.96,TRUE,TRUE
SDSS J153425.58+040806.7,RGG 123,233.6066,4.1352,0.0395,5.10 ± 0.30,41.49 ± 0.00,r,SE,67,40,40,528,3.77,1.5 ± 0.5,2.07,TRUE,TRUE
SDSS J160531.85+174826.3,RGG 127,241.3827,17.8073,0.0317,5.20 ± 0.30,41.17 ± 0.00,r,SE,67,40,40,549,3.86,0.9 ± 0.2,1.19,TRUE,TRUE
NGC 4253,NGC 4253,184.6105,29.8129,0.0129,6.82 ± 0.05,42.51 ± 0.13,r,RM,67,35,35,632,1.2,1.7 ± 0.7,1.96,TRUE,TRUE
PG J084742.46+344504.3,PG 0844+349,131.9269,34.7512,0.064,7.86 ± 0.19,44.24 ± 0.04,r,RM,67,58,35,632,6.08,1.6 ± 0.5,1.98,TRUE,TRUE
Mrk 50,Mrk 50,185.8506,2.679,0.0234,7.42 ± 0.06,42.73 ± 0.00,r,RM,67,71,35,639,7.02,1.5 ± 0.7,3.78,TRUE,TRUE
Mrk 1044,Mrk 1044,37.523,-8.9981,0.0165,6.45 ± 0.12,42.67 ± 0.09,r,RM,67,35,62,517,3.8,1.1 ± 0.3,1.79,TRUE,TRUE
Arp 151,Arp 151,171.4006,54.3825,0.0211,6.67 ± 0.05,42.48 ± 0.11,r,RM,67,35,35,632,3.38,1.4 ± 0.3,1.58,TRUE,TRUE
Mrk 817,Mrk 817,219.092,58.7943,0.0315,7.59 ± 0.07,43.73 ± 0.05,r,RM,67,35,35,640,2.04,1.5 ± 0.3,1.88,TRUE,TRUE
Mrk 335,Mrk 335,1.5814,20.2029,0.0258,7.23 ± 0.04,43.68 ± 0.06,r,RM,67,35,35,578,3.68,1.7 ± 0.6,1.55,TRUE,TRUE
